Error estimates in weighted Sobolev norms for finite element immersed interface methods

When solving elliptic partial differential equations in a region containing immersed interfaces (possibly evolving in time), it is often desirable to approximate the problem using an independent background discretisation, not aligned with the interface itself. Optimal convergence rates are possible if the discretisation scheme is enriched by allowing the discrete solution to have jumps aligned with the surface, at the cost of a higher complexity in the implementation. A much simpler way to reformulate immersed interface problems consists in replacing the interface by a singular force field that produces the desired interface conditions, as done in immersed boundary methods. These methods are known to have inferior convergence properties, depending on the global regularity of the solution across the interface, when compared to enriched methods. In this work we prove that this detrimental effect on the convergence properties of the approximate solution is only a local phenomenon, restricted to a small neighbourhood of the interface. In particular we show that optimal approximations can be constructed in a natural and inexpensive way, simply by reformulating the problem in a distributionally consistent way, and by resorting to weighted norms when computing the global error of the approximation.

==> data/2d/alpha:0.1/error.txt <==
cells   dofs        u_L2              u_H1            u_L2_ell          u_H1_ell      
    16     25 6.558549e-02    - 1.049211e+00    - 5.541735e-02    - 8.882003e-01    - 
    64     81 1.676659e-02 2.32 6.304827e-01 0.87 1.358915e-02 2.39 5.118995e-01 0.94 
   256    289 7.156913e-03 1.34 5.155113e-01 0.32 5.326244e-03 1.47 3.847369e-01 0.45 
  1024   1089 2.349534e-03 1.68 3.507569e-01 0.58 1.646580e-03 1.77 2.464223e-01 0.67 
  4096   4225 9.377950e-04 1.35 2.678634e-01 0.40 6.068813e-04 1.47 1.738486e-01 0.51 
 16384  16641 3.262834e-04 1.54 1.857561e-01 0.53 1.969812e-04 1.64 1.123875e-01 0.64 
 65536  66049 1.164367e-04 1.49 1.325738e-01 0.49 6.552605e-05 1.60 7.478437e-02 0.59 
262144 263169 3.971971e-05 1.56 9.258071e-02 0.52 2.090618e-05 1.65 4.881663e-02 0.62 


==> data/2d/alpha:0.2/error.txt <==
cells   dofs        u_L2              u_H1            u_L2_ell          u_H1_ell      
    16     25 6.558549e-02    - 1.049211e+00    - 4.687440e-02    - 7.545320e-01    - 
    64     81 1.676659e-02 2.32 6.304827e-01 0.87 1.102542e-02 2.46 4.163143e-01 1.01 
   256    289 7.156913e-03 1.34 5.155113e-01 0.32 3.971949e-03 1.61 2.878623e-01 0.58 
  1024   1089 2.349534e-03 1.68 3.507569e-01 0.58 1.155872e-03 1.86 1.734988e-01 0.76 
  4096   4225 9.377950e-04 1.35 2.678634e-01 0.40 3.935070e-04 1.59 1.131098e-01 0.63 
 16384  16641 3.262834e-04 1.54 1.857561e-01 0.53 1.191567e-04 1.74 6.816079e-02 0.74 
 65536  66049 1.164367e-04 1.49 1.325738e-01 0.49 3.695086e-05 1.70 4.228183e-02 0.69 
262144 263169 3.971971e-05 1.56 9.258071e-02 0.52 1.102305e-05 1.75 2.578866e-02 0.72 


==> data/2d/alpha:0.3/error.txt <==
cells   dofs        u_L2              u_H1            u_L2_ell          u_H1_ell      
    16     25 6.558549e-02    - 1.049211e+00    - 3.969426e-02    - 6.420709e-01    - 
    64     81 1.676659e-02 2.32 6.304827e-01 0.87 8.955999e-03 2.53 3.390908e-01 1.09 
   256    289 7.156913e-03 1.34 5.155113e-01 0.32 2.968847e-03 1.74 2.159990e-01 0.71 
  1024   1089 2.349534e-03 1.68 3.507569e-01 0.58 8.131066e-04 1.95 1.225077e-01 0.85 
  4096   4225 9.377950e-04 1.35 2.678634e-01 0.40 2.558053e-04 1.71 7.385059e-02 0.75 
 16384  16641 3.262834e-04 1.54 1.857561e-01 0.53 7.228044e-05 1.84 4.149458e-02 0.84 
 65536  66049 1.164367e-04 1.49 1.325738e-01 0.49 2.089936e-05 1.80 2.399705e-02 0.79 
262144 263169 3.971971e-05 1.56 9.258071e-02 0.52 5.828474e-06 1.85 1.367156e-02 0.81 


==> data/2d/alpha:0.4/error.txt <==
cells   dofs        u_L2              u_H1            u_L2_ell          u_H1_ell      
    16     25 6.558549e-02    - 1.049211e+00    - 3.365729e-02    - 5.473994e-01    - 
    64     81 1.676659e-02 2.32 6.304827e-01 0.87 7.284895e-03 2.60 2.766774e-01 1.16 
   256    289 7.156913e-03 1.34 5.155113e-01 0.32 2.224979e-03 1.86 1.626387e-01 0.84 
  1024   1089 2.349534e-03 1.68 3.507569e-01 0.58 5.735399e-04 2.04 8.684526e-02 0.95 
  4096   4225 9.377950e-04 1.35 2.678634e-01 0.40 1.668713e-04 1.82 4.847197e-02 0.86 
 16384  16641 3.262834e-04 1.54 1.857561e-01 0.53 4.402974e-05 1.94 2.542198e-02 0.94 
 65536  66049 1.164367e-04 1.49 1.325738e-01 0.49 1.187814e-05 1.90 1.371661e-02 0.90 
262144 263169 3.971971e-05 1.56 9.258071e-02 0.52 3.097935e-06 1.94 7.302141e-03 0.91 


==> data/2d/alpha:0.45/error.txt <==
cells   dofs        u_L2              u_H1            u_L2_ell          u_H1_ell      
    16     25 6.558549e-02    - 1.049211e+00    - 3.100881e-02    - 5.058215e-01    - 
    64     81 1.676659e-02 2.32 6.304827e-01 0.87 6.573953e-03 2.64 2.501077e-01 1.20 
   256    289 7.156913e-03 1.34 5.155113e-01 0.32 1.928365e-03 1.93 1.413441e-01 0.90 
  1024   1089 2.349534e-03 1.68 3.507569e-01 0.58 4.823135e-04 2.09 7.326261e-02 0.99 
  4096   4225 9.377950e-04 1.35 2.678634e-01 0.40 1.350135e-04 1.88 3.938020e-02 0.92 
 16384  16641 3.262834e-04 1.54 1.857561e-01 0.53 3.444385e-05 1.99 1.997313e-02 0.99 
 65536  66049 1.164367e-04 1.49 1.325738e-01 0.49 8.980557e-06 1.95 1.041792e-02 0.94 
262144 263169 3.971971e-05 1.56 9.258071e-02 0.52 2.266356e-06 1.99 5.365302e-03 0.96 


==> data/2d/alpha:0.47/error.txt <==
cells   dofs        u_L2              u_H1            u_L2_ell          u_H1_ell      
    16     25 6.558549e-02    - 1.049211e+00    - 3.001188e-02    - 4.901624e-01    - 
    64     81 1.676659e-02 2.32 6.304827e-01 0.87 6.310130e-03 2.65 2.402450e-01 1.21 
   256    289 7.156913e-03 1.34 5.155113e-01 0.32 1.821530e-03 1.95 1.336717e-01 0.92 
  1024   1089 2.349534e-03 1.68 3.507569e-01 0.58 4.501515e-04 2.11 6.847421e-02 1.01 
  4096   4225 9.377950e-04 1.35 2.678634e-01 0.40 1.240939e-04 1.90 3.626463e-02 0.94 
 16384  16641 3.262834e-04 1.54 1.857561e-01 0.53 3.123955e-05 2.01 1.815326e-02 1.01 
 65536  66049 1.164367e-04 1.49 1.325738e-01 0.49 8.036163e-06 1.97 9.344004e-03 0.96 
262144 263169 3.971971e-05 1.56 9.258071e-02 0.52 2.001927e-06 2.01 4.750346e-03 0.98 


==> data/2d/alpha:0.48/error.txt <==
cells   dofs        u_L2              u_H1            u_L2_ell          u_H1_ell      
    16     25 6.558549e-02    - 1.049211e+00    - 2.952619e-02    - 4.825316e-01    - 
    64     81 1.676659e-02 2.32 6.304827e-01 0.87 6.182375e-03 2.66 2.354685e-01 1.22 
   256    289 7.156913e-03 1.34 5.155113e-01 0.32 1.770446e-03 1.97 1.300027e-01 0.93 
  1024   1089 2.349534e-03 1.68 3.507569e-01 0.58 4.349125e-04 2.12 6.620547e-02 1.02 
  4096   4225 9.377950e-04 1.35 2.678634e-01 0.40 1.189813e-04 1.91 3.480615e-02 0.95 
 16384  16641 3.262834e-04 1.54 1.857561e-01 0.53 2.975513e-05 2.02 1.731059e-02 1.02 
 65536  66049 1.164367e-04 1.49 1.325738e-01 0.49 7.603317e-06 1.98 8.852106e-03 0.97 
262144 263169 3.971971e-05 1.56 9.258071e-02 0.52 1.881991e-06 2.02 4.471660e-03 0.99 


==> data/2d/alpha:0.49/error.txt <==
cells   dofs        u_L2              u_H1            u_L2_ell          u_H1_ell      
    16     25 6.558549e-02    - 1.049211e+00    - 2.904882e-02    - 4.750302e-01    - 
    64     81 1.676659e-02 2.32 6.304827e-01 0.87 6.057314e-03 2.67 2.307922e-01 1.23 
   256    289 7.156913e-03 1.34 5.155113e-01 0.32 1.720857e-03 1.98 1.264408e-01 0.95 
  1024   1089 2.349534e-03 1.68 3.507569e-01 0.58 4.202087e-04 2.13 6.401649e-02 1.03 
  4096   4225 9.377950e-04 1.35 2.678634e-01 0.40 1.140871e-04 1.92 3.341013e-02 0.96 
 16384  16641 3.262834e-04 1.54 1.857561e-01 0.53 2.834408e-05 2.03 1.650984e-02 1.03 
 65536  66049 1.164367e-04 1.49 1.325738e-01 0.49 7.194764e-06 1.99 8.388042e-03 0.98 
262144 263169 3.971971e-05 1.56 9.258071e-02 0.52 1.769568e-06 2.03 4.210600e-03 1.00 


==> data/error_2d.txt <==
 cells   dofs         u_L2              u_H1        u_L2_ell_0.100000 u_H1_ell_0.100000 u_L2_ell_0.200000 u_H1_ell_0.200000 u_L2_ell_0.300000 u_H1_ell_0.300000 u_L2_ell_0.400000 u_H1_ell_0.400000 u_L2_ell_0.450000 u_H1_ell_0.450000 u_L2_ell_0.490000 u_H1_ell_0.490000 u_L2_ell_0.499000 u_H1_ell_0.499000 
     16      25 6.641172e-02    - 1.043044e+00    - 5.629843e-02    - 8.859743e-01    - 4.777162e-02    - 7.552292e-01    - 4.058029e-02    - 6.448559e-01    - 3.451347e-02    - 5.516316e-01    - 3.184516e-02    - 5.105861e-01    - 2.986759e-02    - 4.801441e-01    - 2.944081e-02    - 4.735717e-01    - 
     64      81 1.653425e-02 2.37 6.516468e-01 0.80 1.334747e-02 2.45 5.269398e-01 0.88 1.078808e-02 2.53 4.268317e-01 0.97 8.731745e-03 2.61 3.463084e-01 1.06 7.078937e-03 2.70 2.815174e-01 1.14 6.378290e-03 2.74 2.540303e-01 1.19 5.870210e-03 2.77 2.340891e-01 1.22 5.761864e-03 2.78 2.298357e-01 1.23 
    256     289 7.170161e-03 1.31 5.152900e-01 0.37 5.362653e-03 1.43 3.864585e-01 0.49 4.017493e-03 1.55 2.904985e-01 0.61 3.015680e-03 1.67 2.189460e-01 0.72 2.269037e-03 1.79 1.655586e-01 0.83 1.970257e-03 1.85 1.441777e-01 0.89 1.760824e-03 1.89 1.291840e-01 0.93 1.716987e-03 1.90 1.260449e-01 0.94 
   1024    1089 2.653282e-03 1.50 3.705298e-01 0.50 1.844311e-03 1.61 2.581268e-01 0.61 1.284099e-03 1.72 1.802547e-01 0.72 8.959465e-04 1.83 1.262819e-01 0.83 6.268834e-04 1.94 8.886659e-02 0.94 5.250846e-04 1.99 7.471377e-02 0.99 4.560477e-04 2.04 6.511835e-02 1.03 4.418587e-04 2.05 6.314660e-02 1.04 
   4096    4225 9.495988e-04 1.52 2.699388e-01 0.47 6.145118e-04 1.62 1.751367e-01 0.57 3.985263e-04 1.73 1.139310e-01 0.68 2.591848e-04 1.83 7.439688e-02 0.78 1.692206e-04 1.93 4.885834e-02 0.88 1.370032e-04 1.98 3.971452e-02 0.93 1.158449e-04 2.02 3.371241e-02 0.97 1.115728e-04 2.03 3.250098e-02 0.98 
  16384   16641 3.099605e-04 1.63 1.830142e-01 0.57 1.879256e-04 1.73 1.110709e-01 0.66 1.141674e-04 1.82 6.757569e-02 0.76 6.956193e-05 1.92 4.127793e-02 0.86 4.257800e-05 2.01 2.538681e-02 0.96 3.339680e-05 2.06 1.998958e-02 1.00 2.754598e-05 2.10 1.655572e-02 1.04 2.638427e-05 2.10 1.587468e-02 1.05 
  65536   66049 1.168810e-04 1.41 1.332537e-01 0.46 6.593960e-05 1.52 7.532308e-02 0.56 3.727287e-05 1.62 4.267465e-02 0.67 2.113112e-05 1.73 2.427360e-02 0.77 1.203946e-05 1.83 1.391075e-02 0.87 9.114901e-06 1.88 1.058193e-02 0.92 7.311180e-06 1.92 8.532391e-03 0.96 6.959517e-06 1.93 8.133320e-03 0.97 
 262144  263169 4.172149e-05 1.49 9.525288e-02 0.49 2.194335e-05 1.59 5.020523e-02 0.59 1.156230e-05 1.69 2.651567e-02 0.69 6.110350e-06 1.80 1.405715e-02 0.79 3.246658e-06 1.90 7.511796e-03 0.89 2.375024e-06 1.95 5.522399e-03 0.94 1.854477e-06 1.98 4.336742e-03 0.98 1.754804e-06 1.99 4.110088e-03 0.99 
1048576 1050625 1.484367e-05 1.49 6.761654e-02 0.50 7.271049e-06 1.60 3.319619e-02 0.60 3.568088e-06 1.70 1.632787e-02 0.70 1.756148e-06 1.80 8.060014e-03 0.80 8.694159e-07 1.90 4.012125e-03 0.91 6.142908e-07 1.95 2.849310e-03 0.96 4.668271e-07 1.99 2.178870e-03 0.99 4.391060e-07 2.00 2.053099e-03 1.00 


==> data/error_3d.txt <==
cells   dofs        u_L2              u_H1        u_L2_ell_0.100000 u_H1_ell_0.100000 u_L2_ell_0.200000 u_H1_ell_0.200000 u_L2_ell_0.300000 u_H1_ell_0.300000 u_L2_ell_0.400000 u_H1_ell_0.400000 u_L2_ell_0.450000 u_H1_ell_0.450000 u_L2_ell_0.490000 u_H1_ell_0.490000 u_L2_ell_0.499000 u_H1_ell_0.499000 
     8     27 6.961244e-01    - 5.020244e+00    - 6.283244e-01    - 4.549407e+00    - 5.679759e-01    - 4.173183e+00    - 5.142704e-01    - 3.837866e+00    - 4.664851e-01    - 3.538797e+00    - 4.446079e-01    - 3.401537e+00    - 4.280047e-01    - 3.297178e+00    - 4.243750e-01    - 3.274338e+00    - 
    64    125 1.830382e-01 1.74 3.162595e+00 0.60 1.583442e-01 1.80 2.751598e+00 0.66 1.371748e-01 1.85 2.401957e+00 0.72 1.190117e-01 1.91 2.100298e+00 0.79 1.034145e-01 1.97 1.839748e+00 0.85 9.645898e-02 1.99 1.723024e+00 0.89 9.126067e-02 2.02 1.635543e+00 0.91 9.013362e-02 2.02 1.616547e+00 0.92 
   512    729 5.764683e-02 1.31 2.195453e+00 0.41 4.675174e-02 1.38 1.790007e+00 0.49 3.796548e-02 1.46 1.462252e+00 0.56 3.087635e-02 1.53 1.196625e+00 0.64 2.515361e-02 1.60 9.811955e-01 0.71 2.271941e-02 1.64 8.892233e-01 0.75 2.095061e-02 1.67 8.222418e-01 0.78 2.057299e-02 1.68 8.079240e-01 0.79 
  4096   4913 2.073125e-02 1.07 1.607381e+00 0.33 1.575543e-02 1.14 1.225028e+00 0.40 1.199436e-02 1.21 9.356603e-01 0.47 9.149653e-03 1.27 7.164210e-01 0.54 6.996642e-03 1.34 5.501831e-01 0.61 6.124867e-03 1.37 4.827693e-01 0.64 5.509530e-03 1.40 4.351406e-01 0.67 5.380239e-03 1.41 4.251278e-01 0.67 
 32768  35937 7.688232e-03 1.00 1.164601e+00 0.32 5.427669e-03 1.07 8.246847e-01 0.40 3.840192e-03 1.14 5.855996e-01 0.47 2.724518e-03 1.22 4.172868e-01 0.54 1.939843e-03 1.29 2.987028e-01 0.61 1.639555e-03 1.32 2.532585e-01 0.65 1.434518e-03 1.35 2.222024e-01 0.68 1.392217e-03 1.36 2.157922e-01 0.68 
262144 274625 2.648823e-03 1.05 8.187699e-01 0.35 1.744362e-03 1.12 5.405865e-01 0.42 1.151667e-03 1.18 3.580221e-01 0.48 7.629658e-04 1.25 2.381306e-01 0.55 5.078829e-04 1.32 1.593586e-01 0.62 4.153780e-04 1.35 1.307686e-01 0.65 3.541811e-04 1.38 1.118462e-01 0.68 3.417747e-04 1.38 1.080091e-01 0.68 

